More Room for Language: Investigating the Effect of Retrieval on Language Models

Retrieval-augmented language models pose a promising alternative to standard language modeling. During pretraining, these models search in a corpus of documents for contextually relevant information that could aid the language modeling objective. We introduce an 'ideal retrieval' methodology to study these models in a fully controllable setting. We conduct an extensive evaluation to examine how retrieval augmentation affects the behavior of the underlying language model. Among other things, we observe that these models: i) save substantially less world knowledge in their weights, ii) are better at understanding local context and inter-word dependencies, but iii) are worse at comprehending global context.

==> results.txt <==
21. of June, 10:23

MODEL: davda54/RER_no-retrieval: 

SQUAD: {'MRR': 0.23302766644350775, 'P_AT_1': 0.07920792079207921, 'P_AT_10': 0.5544554455445545, 'P_AT_K=100': 0.8415841584158416}

ConceptNet: {'MRR': 0.22628603782277767, 'P_AT_1': 0.14824453970197998, 'P_AT_10': 0.39701979995917536, 'P_AT_K=100': 0.6594202898550725}

TREx: {'MRR': 0.644100455451073, 'P_AT_1': 0.5458285385500575, 'P_AT_10': 0.8254890678941312, 'P_AT_K=100': 0.9285097813578826}

MODEL: davda54/RER:

SQUAD: {'MRR': 0.10893243361603257, 'P_AT_1': 0.0, 'P_AT_10': 0.5247524752475248, 'P_AT_K=100': 0.8415841584158416}

ConceptNet: Aggregated: {'MRR': 0.22867844472338555, 'P_AT_1': 0.14584609103898755, 'P_AT_10': 0.39946927944478466, 'P_AT_K=100': 0.6651357419881608}

TREx: {'MRR': 0.636270182051404, 'P_AT_1': 0.5424913693901036, 'P_AT_10': 0.8161680092059839, 'P_AT_K=100': 0.9241081703107019}

MODEL: davda54/RER_no_linear:

SQUAD: {'MRR': 0.056053404646421806, 'P_AT_1': 0.0, 'P_AT_10': 0.31683168316831684, 'P_AT_K=100': 0.5247524752475248}

ConceptNet: {'MRR': 0.16711942655735007, 'P_AT_1': 0.10502143294549908, 'P_AT_10': 0.2975607266789141, 'P_AT_K=100': 0.5357215758318024}

TREx: {'MRR': 0.5724326382978878, 'P_AT_1': 0.4707134637514384, 'P_AT_10': 0.7803222094361335, 'P_AT_K=100': 0.8979286536248562}



